The need for modern computing paradigm: Science applied to computing

More than hundred years ago the 'classic physics' was it in its full power, with just a few unexplained phenomena; which however led to a revolution and the development of the 'modern physics'. Today the computing is in a similar position: computing is a sound success story, with exponentially growing utilization, but with a growing number of difficulties and unexpected issues as moving towards extreme utilization conditions. In physics studying the nature under extreme conditions has lead to the understanding of the relativistic and quantal behavior. Quite similarly in computing some phenomena, acquired in connection with extreme (computing) conditions, cannot be understood based on of the 'classic computing paradigm'. The paper draws the attention that under extreme conditions qualitatively different behaviors may be encountered in both physics and computing, and pinpointing that certain, formerly unnoticed or neglected aspects enable to explain new phenomena as well as to enhance computing features. Moreover, an idea of modern computing paradigm implementation is proposed.

==> RMaxvsRPeakatAlpha.csv <==
 a,b,c,d,e,f,g,h,i,j,k,l,
 1e-6, 0.00000098, 0.00000099, 0.00000100, 0.00000100, 0.00000100, 0.00000100,0.00000100,0.00000100,0.00000100, 0.00000100, 9e-7,
 1e-5, 0.00000797, 0.00000922, 0.00000974, 0.00000992, 0.00000999, 0.00001000, 0.00001000,0.00001000,0.00001000, 0.00001000, 4.6e-6,
 1e-4, 0.00002820, 0.00005409, 0.00007905, 0.00009218, 0.00009916, 0.00009992, 0.00009997, 0.00009999, 0.00009999, 0.0000999, 7.86e-6,
 1e-3, 0.00003778, 0.00010537, 0.00027399, 0.00054083, 0.00092174, 0.00099158, 0.00099723, 0.00099915, 0.00099992,  0.000992, 8.46e-6,
 1e-2, 0.00003911, 0.00011641, 0.00036367, 0.00105373, 0.00540831, 0.00921743, 0.00972963, 0.00991581, 0.00999152, 0.00702, 8.53e-6,
 1e-1, 0.00003925, 0.00011765, 0.00037597, 0.00116413, 0.01053733, 0.05408308, 0.07825461, 0.09217433, 0.09915814, 0.0191, 8.53e-6,
 5e-1, 0.00003926, 0.00011776, 0.00037711, 0.00117508, 0.01150738, 0.09532822, 0.20925746, 0.35099945, 0.0364,  0.0225, 8.53e-6,

